Thermal response of a Fermi-Pasta-Ulam chain with Andersen thermostats

The linear response to temperature variations is well characterised for equilibrium systems but a similar theory is not available, for example, for inertial heat conducting systems, whose paradigm is the Fermi-Pasta-Ulam (FPU) model driven by two different boundary temperatures. For models of inertial systems out of equilibrium, including relaxing systems, we show that Andersen thermostats are a natural tool for studying the thermal response. We derive a fluctuation-response relation that allows to predict thermal expansion coefficients or the heat capacitance in nonequilibrium regimes. Simulations of the FPU chain of oscillators suggest that estimates of susceptibilities obtained with our relation are better than those obtained via a small perturbation.

==> response1.txt <==
Dear Editor,

we thank both referees for their constructive feedback. We have amended the text accordingly.

Sincerely yours,

Federico D'Ambrosio and Marco Baiesi


Reply to Referee 1

We are grateful to the referee for spotting those little inconsistencies in the text. We have amended the text and also modified the sentence around eqs. (15)-(16).


Reply to Referee 3

1. We added some details on the difficulty of dealing with the thermal response of partially Langevin / partially deterministic systems. A new sentence appears now in the conclusions, while in the introduction we removed the reference to this issue, as it was not needed there. In short, the problem is that by regularizing the path integrals one may shift part of the perturbation to deterministic degrees of freedom, for which one cannot expand the path probability as normally done for stochastic degrees of freedom.

2. We have added a few considerations on the short time and length scales in our FPU system, and on its linear response time scale.

Understanding the long time scales in the FPU is a delicate issue, only a few people (clearly including the referee) could deal with it properly. From conversations with Giancarlo Benettin and Antonio Ponno we get that the field contains several results on the time scales for models in the microcanonical ensemble, which are not easily transported to our model with heat baths. However, the system we simulated is small (10 masses) and should not not meet any problems of thermalization. We mention this in the section "Numerical results for the FPU model".

3. The fit vs 1/t is purely phenomenological after having noted that 1/t constitutes a reasonable asymptotic trend. Now we specify this point in the text after eq.(22).




